On Knots with trivial Alexander polynomial

We use the 2-loop term of the Kontsevich integral to show that there are (many) knots with trivial Alexander polynomial which don't have a Seifert surface whose genus equals the rank of the Seifert form. This is one of the first applications of the Kontsevich integral to intrinsically 3-dimensional questions in topology. Our examples contradict a lemma of Mike Freedman, and we explain what went wrong in his argument and why the mistake is irrelevant for topological knot concordance. References updated.

==> draws/attacchn.eepic <==
%\setlength{\unitlength}{0.00083333in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(1257,1239)(0,-10)
\path(42,12)(42,1212)
\path(72.000,1092.000)(42.000,1212.000)(12.000,1092.000)
\path(42,912)(342,912)
\path(222.000,882.000)(342.000,912.000)(222.000,942.000)
\path(42,612)(342,612)
\path(222.000,582.000)(342.000,612.000)(222.000,642.000)
\path(42,312)(342,312)
\path(222.000,282.000)(342.000,312.000)(222.000,342.000)
\put(642,537){\makebox(0,0)[lb]{$n$ legs}}
\end{picture}
}

